A Universal Quantum Algorithm for Weighted Maximum Cut and Ising Problems

We propose a hybrid quantum-classical algorithm to compute approximate solutions of binary combinatorial problems. We employ a shallow-depth quantum circuit to implement a unitary and Hermitian operator that block-encodes the weighted maximum cut or the Ising Hamiltonian. Measuring the expectation of this operator on a variational quantum state yields the variational energy of the quantum system. The system is enforced to evolve towards the ground state of the problem Hamiltonian by optimizing a set of angles using normalized gradient descent. Experimentally, our algorithm outperforms the state-of-the-art quantum approximate optimization algorithm on random fully connected graphs and challenges D-Wave quantum annealers by producing good approximate solutions. Source code and data files are publicly available.

==> counts.dat <==
0.0000 0.1300
1.0000 0.2860
2.0000 0.2770
3.0000 0.1600
4.0000 0.0870
5.0000 0.0400
6.0000 0.0130
7.0000 0.0030
8.0000 0.0040
9.0000 0.0000
10.0000 0.0000
11.0000 0.0000
12.0000 0.0000
13.0000 0.0000
14.0000 0.0000

